RF Electronics

For many decades High Energy Physics (HEP) instrumentation has been concentrated on detectors of ionizing radiation -- where the energy of incident particles or photons is sufficient to create mobile charge in gas, liquid, or solid material, which can be processed by front end electronics (FEE) to provide information about the position, energy, and timing of the incident radiation. However, recently-proposed HEP experiments need to sense or control EM radiation in the radiofrequency (RF) range, where ionization detectors are unavailable. These experiments can take advantage of emerging microelectronics developments fostered by the explosive growth of wireless data communications in the commercial sector. Moore's Law advances in semiconductor technology have brought about the recent development of advanced microelectronic components with groundbreaking levels of analog-digital integration and processing speed. In particular, RF "System-on-Chip" (RFSoC) platforms offer multiple data converter interfaces to the analog world (ADCs and DACs) having bandwidths approaching 10GHz and abundant digital signal processing resources on the same silicon die. Such devices eliminate the complex PC board interfaces that have long been used to couple discrete ADCs and DACs to FPGA processors, thus radically reducing power consumption, impedance mismatch, and footprint area, while allowing analog preconditioning circuits to be eliminated in favor of digital processing. Costed for wide deployment, these devices are helping to accelerate the trend towards "software defined radio" in several high-volume commercial markets. In this whitepaper we highlight some HEP applications where leading-edge RF microelectronics can be a key enabler.

==> README.txt <==


about the Snowmass article template:


If you would like a template for your article contributed to Snowmass, you can use this one.  It is not required.  However, this set of files will produce a pdf article of a reasonably pleasing form.

To process the LaTeX file, just type  “pdflatex Cetology.tex”.   The result should be identical to the pdf file Cetology-result.pdf  supplied in this distribution.

When you modify this file, please take note of the way that the figure is treated.  Tables can be treated in the same way.   A minimal set of macros is supplied in the file   workshopsymbols.tex . 
These macros are explained in the file  aboutworkshopsymbols.pdf in this distribution.

If you would like to use BibTeX, please feel free to do so.   I supply some instructions above the bibliography in the Cetology.tex file.   I also supply the   JHEP.bst  style file.

Whatever the format, please do write up your ideas and submit them to the Snowmass proceedings.

If you have any questions or request, please send them to me.


Best wishes,  

Michael Peskin   (mpeskin@slac.stanford.edu)
